How to Backpropagate through Hungarian in Your DETR?

The DEtection TRansformer (DETR) approach, which uses a transformer encoder-decoder architecture and a set-based global loss, has become a building block in many transformer based applications. However, as originally presented, the assignment cost and the global loss are not aligned, i.e., reducing the former is likely but not guaranteed to reduce the latter. And the issue of gradient is ignored when a combinatorial solver such as Hungarian is used. In this paper we show that the global loss can be expressed as the sum of an assignment-independent term, and an assignment-dependent term which can be used to define the assignment cost matrix. Recent results on generalized gradients of optimal assignment cost with respect to parameters of an assignment problem are then used to define generalized gradients of the loss with respect to network parameters, and backpropagation is carried out properly. Our experiments using the same loss weights show interesting convergence properties and a potential for further performance improvements.

==> Epoch100_eval_results.txt <==
Baseline Epoch 100 eval results
* Checkpoint used /data/exp/chinmay.shirore/hung_grad_detr/detr_baseline_100ep/checkpoint0099.pth
* branch - detr_baseline
* Command - python main.py --batch_size 2 --no_aux_loss --eval --resume /data/exp/chinmay.shirore/hung_grad_detr/detr_baseline_100ep/checkpoint0099.pth --coco_path /data/sets/coco/


IoU metric: bbox
 Average Precision  (AP) @[ IoU=0.50:0.95 | area=   all | maxDets=100 ] = 0.241
 Average Precision  (AP) @[ IoU=0.50      | area=   all | maxDets=100 ] = 0.424
 Average Precision  (AP) @[ IoU=0.75      | area=   all | maxDets=100 ] = 0.235
 Average Precision  (AP) @[ IoU=0.50:0.95 | area= small | maxDets=100 ] = 0.085
 Average Precision  (AP) @[ IoU=0.50:0.95 | area=medium | maxDets=100 ] = 0.251
 Average Precision  (AP) @[ IoU=0.50:0.95 | area= large | maxDets=100 ] = 0.390
 Average Recall     (AR) @[ IoU=0.50:0.95 | area=   all | maxDets=  1 ] = 0.242
 Average Recall     (AR) @[ IoU=0.50:0.95 | area=   all | maxDets= 10 ] = 0.398
 Average Recall     (AR) @[ IoU=0.50:0.95 | area=   all | maxDets=100 ] = 0.439
 Average Recall     (AR) @[ IoU=0.50:0.95 | area= small | maxDets=100 ] = 0.179
 Average Recall     (AR) @[ IoU=0.50:0.95 | area=medium | maxDets=100 ] = 0.472
 Average Recall     (AR) @[ IoU=0.50:0.95 | area= large | maxDets=100 ] = 0.686


=====================================================================
With Hungarian Backprop 100 epoch
* Checkpoint used /data/exp/chinmay.shirore/hung_grad_detr/detr_hung_backprop_100ep/checkpoint0099.pth
* branch - gradient-over-hungarian
* Command - python main.py --batch_size 2 --no_aux_loss --eval --resume /data/exp/chinmay.shirore/hung_grad_detr/detr_hung_backprop_100ep/checkpoint0099.pth --coco_path /data/sets/coco/


IoU metric: bbox
 Average Precision  (AP) @[ IoU=0.50:0.95 | area=   all | maxDets=100 ] = 0.189
 Average Precision  (AP) @[ IoU=0.50      | area=   all | maxDets=100 ] = 0.395
 Average Precision  (AP) @[ IoU=0.75      | area=   all | maxDets=100 ] = 0.159
 Average Precision  (AP) @[ IoU=0.50:0.95 | area= small | maxDets=100 ] = 0.041
 Average Precision  (AP) @[ IoU=0.50:0.95 | area=medium | maxDets=100 ] = 0.187
 Average Precision  (AP) @[ IoU=0.50:0.95 | area= large | maxDets=100 ] = 0.349
 Average Recall     (AR) @[ IoU=0.50:0.95 | area=   all | maxDets=  1 ] = 0.200
 Average Recall     (AR) @[ IoU=0.50:0.95 | area=   all | maxDets= 10 ] = 0.289
 Average Recall     (AR) @[ IoU=0.50:0.95 | area=   all | maxDets=100 ] = 0.298
 Average Recall     (AR) @[ IoU=0.50:0.95 | area= small | maxDets=100 ] = 0.076
 Average Recall     (AR) @[ IoU=0.50:0.95 | area=medium | maxDets=100 ] = 0.309
 Average Recall     (AR) @[ IoU=0.50:0.95 | area= large | maxDets=100 ] = 0.510
